Efficient 3D Semantic Segmentation with Superpoint Transformer

We introduce a novel superpoint-based transformer architecture for efficient semantic segmentation of large-scale 3D scenes. Our method incorporates a fast algorithm to partition point clouds into a hierarchical superpoint structure, which makes our preprocessing 7 times faster than existing superpoint-based approaches. Additionally, we leverage a self-attention mechanism to capture the relationships between superpoints at multiple scales, leading to state-of-the-art performance on three challenging benchmark datasets: S3DIS (76.0% mIoU 6-fold validation), KITTI-360 (63.5% on Val), and DALES (79.6%). With only 212k parameters, our approach is up to 200 times more compact than other state-of-the-art models while maintaining similar performance. Furthermore, our model can be trained on a single GPU in 3 hours for a fold of the S3DIS dataset, which is 7x to 70x fewer GPU-hours than the best-performing methods. Our code and models are accessible at github.com/drprojects/superpoint_transformer.

==> figures/data/purity/partition_oracle.csv <==
sps     iou
280     8.4
366     12.6 
785     27.2 
1613    44.9
3790    60.3
9654    72.2 
31220   85.4
85369   91.4
179559  94.5
255581  96.1 
340333  97.1
416723  97.9

==> figures/data/purity/spt.csv <==
sps     iou   ratio
26714   56.8  10
93223   64.2  3
169772  66.7  1.5
278167  68.9  1

==> figures/data/purity/voxel.csv <==
     sps    iou  voxel
19947633  99.15  0.020
16314429  99.00  0.022
13221529  98.86  0.025
10688602  98.61  0.028
8628129   98.52  0.031
6959587   98.24  0.035
5595726   97.96  0.039
4496814   97.74  0.043
3621421   97.65  0.049
2909331   96.88  0.054
2341755   96.79  0.061
1885898   96.41  0.068
1515168   95.84  0.076
1217656   95.63  0.085
981205    94.98  0.095
789725    94.30  0.106
636193    93.18  0.118
509987    92.25  0.132
413011    91.61  0.147
332292    89.93  0.165
263882    88.23  0.184
210402    87.54  0.206
166773    85.32  0.230
133133    83.77  0.257
107690    82.28  0.287
87749     79.40  0.321
68410     76.73  0.358
53865     76.82  0.400
43149     71.96  0.447
33915     69.24  0.500
27976     66.87  
21247     66.11  
15627     56.83  
12441     53.67  
9493      50.92  
7123      41.40  

==> figures/data/speed/dva.csv <==
time	,	iou
1.2     ,   60.7
2.15    ,   62.210
3.99    ,   64.111
5.82    ,   64.954
9.48    ,   65.53
22.35   ,   66.323
35.28   ,   66.50


==> figures/data/speed/kpconv.csv <==
time	,	iou
0.05	,	36
0.09	,	40.8
0.14	,	46.9
0.24	,	47.7
0.33	,	50.7
0.43	,	51.5
0.47	,	52.4
0.52	,	53.9
0.94	,	56.8
2.88	,	57.15
3.16	,	57.97
3.31	,	58.2
3.78	,	58.37
3.87	,	58.62
4.58	,	59.5
4.86	,	59.89
5.43	,	60.03
5.86	,	60.42
7.60	,	60.89
8.41	,	61.27
9.11	,	61.27
9.44	,	62.74
12.23	,	63.2
14.17		63.2

==> figures/data/speed/minko.csv <==
time	,	iou
0.14	,	31.5
0.28	,	36.2
0.43	,	37.6
0.57	,	42.4
0.71	,	44.2
0.85	,	46.9
0.99	,	47.4
1.28	,	49.4
1.70	,	50.7
2.13	,	52
2.55	,	53
2.83	,	54.1
3.26	,	54.4
3.83	,	54.8
3.97	,	56
4.96	,	56.3
5.10	,	57
6.23	,	57.75
6.80	,	58.3
6.94	,	58.4
8.78	,	58.6
9.49	,	59.1
10.91	,	59.5
17.14	,	60.3
22.24	,	60.4
22.53	,	60.7
28.33	,	60.7

==> figures/data/speed/nano.csv <==
time	iou
0.01358639	26.621
0.02342222	36.397
0.03318528	37.212
0.04292139	39.866
0.05259972	40.575
0.06241028	43.565
0.07217833	45.512
0.08173028	46.796
0.10095556	48.404
0.11066361	50.   
0.1203575 	52.416
0.14946611	54.264
0.17892056	54.425
0.19858111	56.324
0.20831806	56.324
0.21796278	56.659
0.26631639	57.199
0.32489889	59.073
0.34461778	59.36 
0.55937222	59.879
0.60793528	60.584
0.64686861	60.869
0.69583889	61.007
0.82265028	61.405
1.01867667	61.601
1.04802278	61.609
1.09677972	61.986
1.12601194	62.3  
1.13579028	62.819
1.19431972	63.155
1.25291278	63.492
1.49759   	64.   

==> figures/data/speed/pointtrans.csv <==
time	iou
0.58	51.24
1.18	59.8
1.86	60.75
2.51	64.82
6.87	65.16
11.23	68.86
39.78	69.8
63.12	69.8

==> figures/data/speed/ptn.csv <==
time	,	iou
0.021	,	28.46
0.104	,	40.8
0.208	,	41.8
0.313	,	41.8
0.417	,	43.76
0.521	,	44.77
0.625	,	45.35
0.729	,	45.35
0.833	,	47.02
1.042	,	47.74
1.250	,	47.74
1.458	,	47.74
1.667	,	49.15
2.083	,	49.15
2.500	,	50.22
2.917	,	50.43
3.542	,	50.43
3.854		50.71
4.167	,	50.7
4.688	,	50.7
5.208	,	51.93
5.729	,	51.93
6.250	,	52.37

==> figures/data/speed/spg.csv <==
time	iou
0.007	7.5
0.014	33.3
0.028	34.1
0.035	39
0.049	42
0.063	44.9
0.118	50.2
0.132	53.1
0.146	57.1
0.194	58.1
0.243	59
0.292	60.9
1.292	62.86

==> figures/data/speed/spt.csv <==
time	iou
0.016	26.624
0.034	30.095
0.052	37.107
0.069	39.171
0.088	42.005
0.105	42.091
0.123	48.403
0.141	53.367
0.212	54.288
0.231	55.996
0.266	58.699
0.284	59.23 
0.356	59.394
0.427	60.295
0.463	61.17 
0.481	61.25 
0.588	63.317
0.731	63.419
0.91	64.027
1.286	64.243
1.465	64.548
1.536	65.472
1.554	65.918
1.965	66.624
2.43	67.399
2.466	67.444
2.484	67.444
2.734	67.843
2.877	68.194
3.02	68.9  

==> figures/data/speed/strat.csv <==
time	iou
4.08	38.2
8.16	38.4
12.24	48.8
16.32	51.81
20.4	52.59
24.48	56.86
28.56	60.92
44.88	60.94
48.96	62.38
53.04	64
61.2	64.98
85.68	65.11
89.76	66.16
114.24	66.69
118.32	68.65
204	    69.42
216.24	70.53
